Back to 3D: Few-Shot 3D Keypoint Detection with Back-Projected 2D Features

With the immense growth of dataset sizes and computing resources in recent years, so-called foundation models have become popular in NLP and vision tasks. In this work, we propose to explore foundation models for the task of keypoint detection on 3D shapes. A unique characteristic of keypoint detection is that it requires semantic and geometric awareness while demanding high localization accuracy. To address this problem, we propose, first, to back-project features from large pre-trained 2D vision models onto 3D shapes and employ them for this task. We show that we obtain robust 3D features that contain rich semantic information and analyze multiple candidate features stemming from different 2D foundation models. Second, we employ a keypoint candidate optimization module which aims to match the average observed distribution of keypoints on the shape and is guided by the back-projected features. The resulting approach achieves a new state of the art for few-shot keypoint detection on the KeyPointNet dataset, almost doubling the performance of the previous best methods.

==> numbers/ablation-descriptors.csv <==
Threshold,Ours,Ours-Down,Ours-Up,HKS,HKS-Down,HKS-Up,WKS,WKS-Down,WKS-Up,SHOT,SHOT-Down,SHOT-Up,SAM,SAM-Up,SAM-Down,CLIP,CLIP-Up,CLIP-Down,EffNet,EffNet-Up,EffNet-Down
0,0.1241380814,0.1208429158,0.1274332471,0.04074294474,0.03733029614,0.04415559334,0.009541119807,0.008351190985,0.01073104863,0.009617857467,0.008037874817,0.01119784012,0.07127197329,0.07539477259,0.06714917399,0.09234382772,0.09643253576,0.08825511968,0.09211323175,0.09737400672,0.08685245679
0.01,0.2029113111,0.2007655196,0.2050571026,0.08057551365,0.07350664722,0.08764438008,0.01819436446,0.016574696,0.01981403291,0.02118516391,0.01906969939,0.02330062844,0.1179379176,0.1246528103,0.1112230249,0.1547803709,0.1627646242,0.1467961175,0.1555995865,0.1636009988,0.1475981743
0.02,0.3554822671,0.3525492882,0.358415246,0.1516176923,0.1418789022,0.1613564823,0.03479751778,0.03411679552,0.03547824004,0.04448147609,0.04134494206,0.04761801012,0.2069933048,0.2177496858,0.1962369238,0.2774323131,0.2874903715,0.2673742546,0.2776244204,0.293125143,0.2621236977
0.03,0.4624759161,0.4584828187,0.4664690135,0.2123001203,0.2033550817,0.2212451588,0.04962764493,0.04847204288,0.05078324698,0.06806465503,0.06242858867,0.07370072139,0.2724970511,0.285374379,0.2596197233,0.366178753,0.380591444,0.351766062,0.3733542862,0.3918639862,0.3548445862
0.04,0.5274254739,0.520482165,0.5343687829,0.2586633506,0.2518356938,0.2654910074,0.06820543161,0.06523748178,0.07117338143,0.09045908141,0.08218445889,0.09873370394,0.3194865201,0.3350105087,0.3039625315,0.4200034825,0.4365605203,0.4034464446,0.4384690401,0.4595282082,0.4174098721
0.05,0.5771794166,0.5685134137,0.5858454196,0.3029332031,0.2973208249,0.3085455812,0.08936867659,0.08526122192,0.09347613127,0.1142117054,0.1028706152,0.1255527957,0.3598255149,0.3777516772,0.3418993526,0.4587581875,0.4758884924,0.4416278825,0.4908441422,0.5117256966,0.4699625877
0.06,0.6160583171,0.6072934755,0.6248231587,0.3406494353,0.3340776283,0.3472212423,0.1182543731,0.1125260813,0.123982665,0.1386066164,0.1250591262,0.1521541065,0.396079384,0.4149487011,0.3772100669,0.4870299697,0.5036758146,0.4703841249,0.5322441402,0.5517479973,0.5127402831
0.07,0.6419176913,0.6323823279,0.6514530547,0.3732214437,0.3637650183,0.3826778692,0.1502696836,0.1422917092,0.1582476579,0.1649551087,0.1502019206,0.1797082968,0.4282072416,0.4493775346,0.4070369487,0.5137745723,0.5303593118,0.4971898329,0.5603742771,0.5784075685,0.5423409858
0.08,0.6656471614,0.6563476045,0.6749467184,0.4038996516,0.3942397257,0.4135595774,0.1850630071,0.175123317,0.1950026972,0.1896208961,0.173692941,0.2055488512,0.4565008326,0.4786845757,0.4343170895,0.537579208,0.5562781646,0.5188802515,0.5866597107,0.6027529993,0.5705664221
0.09,0.6855421877,0.6728084856,0.6982758898,0.4322631671,0.4236313894,0.4408949447,0.2204275975,0.2093536818,0.2315015132,0.2173700707,0.2013691273,0.233371014,0.4867298021,0.5091614849,0.4642981193,0.5564881983,0.5757033671,0.5372730295,0.6144564891,0.6301418714,0.5987711067
0.1,0.7056522123,0.6928845779,0.7184198468,0.4587309191,0.4502150997,0.4672467384,0.2591730806,0.2466644041,0.2716817571,0.2455606695,0.2332193971,0.2579019419,0.5131927601,0.537002903,0.4893826171,0.5798097282,0.6001687826,0.5594506738,0.6358909167,0.650579068,0.6212027654

==> numbers/all.csv <==
Threshold,Full,HARRIS-3D,SIFT-3D,ISS,USIP,D3FEAT,UKPGAN,FPS,FSKD
0,0.1241380814,0.001487792405,0.002933348762,0.004874602614,0.008299626607,0.02364761287,0.03948680692,0.06343957493,0.07001816166
0.01,0.2029113111,0.007607139574,0.01049132582,0.01098230628,0.01701298701,0.03863805844,0.06537852422,0.1055156263,0.07941422924
0.02,0.3554822671,0.02186566684,0.02617449664,0.02688995821,0.03245508779,0.07272863137,0.1227348993,0.1767890094,0.1116584205
0.03,0.4624759161,0.03958142668,0.04378130913,0.04667871279,0.05243760714,0.1036729265,0.1786193672,0.2318499562,0.1674329786
0.04,0.5274254739,0.06164941066,0.06650905023,0.0726754132,0.08004411696,0.1336942558,0.2242182915,0.269104818,0.2399480612
0.05,0.5771794166,0.08884191871,0.09423420472,0.1014146598,0.1176328122,0.1711605208,0.2654753246,0.3027257968,0.3114385652
0.06,0.6160583171,0.1191017526,0.1237937137,0.1328816007,0.1597922895,0.2140707648,0.3028088736,0.3357200945,0.381439443
0.07,0.6419176913,0.1512929573,0.1564978646,0.1655650464,0.2063221038,0.2612190461,0.3431911193,0.368478035,0.4397442712
0.08,0.6656471614,0.1862607694,0.1939313261,0.2002326113,0.2555524521,0.303945131,0.3846488309,0.404667475,0.4930112415
0.09,0.6855421877,0.2210053556,0.227117562,0.2358305006,0.3019924985,0.3482327574,0.4265150655,0.4441857689,0.5361995829
0.1,0.7056522123,0.2568529581,0.2614536386,0.2719607447,0.3367065488,0.3840944698,0.464916123,0.4837544146,0.5702577629

==> numbers/alpha.csv <==
X,1,2,3,4,5
0,0.09608702132,0.1094790972,0.1114470304,0.1241380814,0.1226476193
0.01,0.1627139901,0.1821853328,0.1810221112,0.2029113111,0.1940471442
0.02,0.2885882863,0.3265592151,0.3374945317,0.3554822671,0.3480589055
0.03,0.3829977403,0.42082272,0.4410005809,0.4624759161,0.4509215493
0.04,0.4544695706,0.4849052,0.5094938645,0.5274254739,0.5119543203
0.05,0.5124169616,0.5362071483,0.5649350687,0.5771794166,0.5643426019
0.06,0.549081471,0.5759203755,0.601241184,0.6160583171,0.6037366072
0.07,0.5809115413,0.6066713709,0.6243101182,0.6419176913,0.6252830747
0.08,0.6069755669,0.628417358,0.6470720395,0.6656471614,0.6415497684
0.09,0.6257781056,0.6466610661,0.6659469776,0.6855421877,0.6574163314
0.1,0.6477707332,0.6687714014,0.6851742514,0.7056522123,0.6746010146

==> numbers/beta.csv <==
X,0,1,2
0,0.1241380814,0.09443046825,0.0795395545
0.01,0.2029113111,0.1595196449,0.1347577822
0.02,0.3554822671,0.2940750046,0.2473313214
0.03,0.4624759161,0.4035726271,0.3377738862
0.04,0.5274254739,0.4713083729,0.4074114494
0.05,0.5771794166,0.5179568497,0.4585039918
0.06,0.6160583171,0.5579946368,0.5015597836
0.07,0.6419176913,0.5862249623,0.5324031685
0.08,0.6656471614,0.6165879862,0.5592533517
0.09,0.6855421877,0.6399260515,0.5856918736
0.1,0.7056522123,0.6609537516,0.6116647079

==> numbers/relative_ablation.csv <==
Threshold,Full,ViT-S,1-Shot,Texture,KNN,KNN-Texture,KNN-ViT-S,Full-Down,ViT-S-Down,1-Shot-Down,Texture-Down,KNN-Down,KNN-Texture-Down,KNN-ViT-S-Down,Full-Up,ViT-S-Up,1-Shot-Up,Texture-Up,KNN-Up,KNN-Texture-Up,KNN-ViT-S-Up,FPS,FSKD,Retrieval,Retrieval-Up,Retrieval-Down,Retrieval-10-Shot,Retrieval-10-Shot-Up,Retrieval-10-Shot-Down
0,1,0.9724773861,0.823015965,0.9505625317,0.3312240685,0.3357394394,0.3650282861,0.9734556421,0.9419703116,0.7495224513,0.8896128244,0.2947185236,0.3008061001,0.328044876,1.026544358,1.002984461,0.8965094787,1.011512239,0.3677296135,0.3706727787,0.4020116962,0.5110404011,0.5640345078,0.7553620374,0.8022713656,0.7084527092,0.7852566143,0.8241602404,0.7463529882
0.01,1,0.9859911902,0.8435964175,0.9267301403,0.3665020884,0.3551520873,0.3976296022,0.9894249784,0.9515063685,0.7621999529,0.8815367195,0.3267372215,0.3164255842,0.3601983977,1.010575022,1.020476012,0.9249928821,0.9719235611,0.4062669554,0.3938785904,0.4350608066,0.5200085976,0.3913740875,0.787471906,0.8495381284,0.7254056837,0.8251882545,0.8694674923,0.7809090166
0.02,1,0.9966852798,0.8419944068,0.9579222013,0.4280584276,0.4099981844,0.4442093998,0.9917492961,0.98095021,0.7341633251,0.9400255588,0.3916509638,0.370368737,0.4016089916,1.008250704,1.01242035,0.9498254885,0.9758188438,0.4644658914,0.4496276318,0.486809808,0.4973215988,0.3141040519,0.8418630368,0.8945483702,0.7891777033,0.8922228521,0.9259593633,0.8584863409
0.03,1,1.001749469,0.8499495521,0.9562527289,0.4883021332,0.4645461802,0.4988517377,0.9913658263,0.9967204232,0.7370095329,0.9421519374,0.451218788,0.4306452284,0.4503369991,1.008634174,1.006778516,0.9628895712,0.9703535204,0.5253854783,0.498447132,0.5473664762,0.5013233082,0.3620361035,0.8853284173,0.9255541473,0.8451026872,0.9435550318,0.9874896933,0.8996203703
0.04,1,0.9975554931,0.8735373519,0.9642110613,0.5348594657,0.5107666721,0.5454758423,0.9868354691,0.9908072054,0.7492991635,0.9570595883,0.5019277201,0.4814128097,0.4987222176,1.013164531,1.004303781,0.9977755404,0.9713625343,0.5677912114,0.5401205345,0.592229467,0.510223399,0.454942116,0.913465739,0.9441556808,0.8827757972,0.9743117693,1.021368191,0.9272553476
0.05,1,0.998670915,0.8900805119,0.9773714457,0.5726960462,0.5524487256,0.5776661277,0.9849855995,0.9895760981,0.7667474603,0.970201312,0.5459846355,0.5291717175,0.5347318418,1.015014401,1.007765732,1.013413564,0.9845415794,0.5994074569,0.5757257338,0.6206004136,0.5244916712,0.5395870959,0.9314622085,0.9657610586,0.8971633583,0.990492057,1.040049783,0.9409343314
0.06,1,0.9955456047,0.8967683931,0.9742364149,0.6020215797,0.5820623439,0.6057753519,0.9857727079,0.9824115143,0.776175724,0.9612269035,0.5758317716,0.5587442733,0.5668947843,1.014227292,1.008679695,1.017361062,0.9872459263,0.6282113879,0.6053804146,0.6446559196,0.5449485627,0.6191612586,0.9363944738,0.9674234349,0.9053655126,0.9975725162,1.044407844,0.9507371889
0.07,1,0.9953412683,0.910834355,0.977085464,0.6259649478,0.6137853875,0.6280169458,0.9851455046,0.979660773,0.7947987452,0.9644461209,0.5995198221,0.5902574153,0.5891253589,1.014854495,1.011021764,1.026869965,0.9897248071,0.6524100736,0.6373133596,0.6669085328,0.5740269196,0.6850477517,0.9467505459,0.974533086,0.9189680059,1.003518132,1.054448386,0.9525878792
0.08,1,0.9955444228,0.9177789142,0.9814553017,0.6495198101,0.641733586,0.6445013773,0.9860292998,0.9799032507,0.8038191035,0.9687573424,0.6260663855,0.6200783471,0.6061233594,1.0139707,1.011185595,1.031738725,0.994153261,0.6729732348,0.6633888249,0.6828793952,0.6079308955,0.7406495063,0.9499668673,0.9768164348,0.9231172997,1.005473883,1.055850064,0.9550977008
0.09,1,0.9989415039,0.924316227,0.983258834,0.6678335227,0.6639638104,0.6595294486,0.981425356,0.9807886835,0.809744828,0.9676720908,0.6450919453,0.644829273,0.6227918635,1.018574644,1.017094324,1.038887626,0.9988455773,0.6905751001,0.6830983477,0.6962670336,0.6479335289,0.7821540271,0.9551574904,0.9800602388,0.930254742,1.009165439,1.058547873,0.9597830048
0.1,1,1.00021239,0.9280213208,0.9844022455,0.6824747808,0.6820332724,0.6716326859,0.9819066188,0.9761270295,0.8129319414,0.9685670454,0.6620421053,0.6649963911,0.6372685739,1.018093381,1.024297751,1.0431107,1.000237446,0.7029074564,0.6990701536,0.7059967979,0.6855422631,0.8081286403,0.9544560083,0.9792220085,0.9296900081,1.004360823,1.053734516,0.9549871297

==> numbers/stability-views.csv <==
views_mean,views_std,views,views_top,views_down
0.78932,0.048847,2,0.838167,0.740473
0.88128,0.031059,6,0.912339,0.850221
0.971548,0.015268,14,0.986816,0.95628
0.984241,0.006452,26,0.990693,0.977789
0.994741,0.002525,42,0.997266,0.992216
0.995319,0.002183,62,0.997502,0.993136
0.996033,0.002131,86,0.998164,0.993902
0.997635,0.001351,114,0.998986,0.996284
0.998398,0.001219,146,0.999617,0.997179
1,0,182,1,1


==> numbers/stability.csv <==
views_mean,views_std,views,views_top,views_down,rot_mean,rot_std,rot,rot_top,rot_down,dist_mean,dist_std,dist,dist_top,dist_down
0.789320,0.048847,2,0.838167,0.740473,1,0,0,1,1,1,0,1,1,1
0.881280,0.031059,6,0.912339,0.850221,0.993144,0.001518,0.3141592654,0.994662,0.991626,0.996458,0.001876022,1.055555556,0.998334022,0.994581978
0.971548,0.015268,14,0.986816,0.956280,0.994723,0.001073,0.6283185307,0.995796,0.99365,0.993663,0.003190751,1.111111111,0.996853751,0.990472249
0.984241,0.006452,26,0.990693,0.977789,0.994679,0.001072,0.9424777961,0.995751,0.993607,0.991096,0.003723624,1.166666667,0.994819624,0.987372376
0.994741,0.002525,42,0.997266,0.992216,0.993004,0.001524,1.256637061,0.994528,0.99148,0.986852,0.006252981,1.222222222,0.993104981,0.980599019
0.995319,0.002183,62,0.997502,0.993136,0.999541,0.000102,1.570796327,0.999643,0.999439,0.983539,0.008959761,1.277777778,0.992498761,0.974579239
0.996033,0.002131,86,0.998164,0.993902,0.992965,0.001553,1.884955592,0.994518,0.991412,0.978325,0.01152257,1.333333333,0.98984757,0.96680243
0.997635,0.001351,114,0.998986,0.996284,0.994585,0.001081,2.199114858,0.995666,0.993504,0.97453,0.01307801,1.388888889,0.98760801,0.96145199
0.998398,0.001219,146,0.999617,0.997179,0.994577,0.001076,2.513274123,0.995653,0.993501,0.969496,0.01563964,1.444444444,0.98513564,0.95385636
1.000000,0.000000,182,1.000000,1.000000,0.992923,0.001472,2.827433388,0.994395,0.991451,0.96357,0.0163299,1.5,0.9798999,0.9472401
,,,,,0.999444,0.000082,3.141592654,0.999526,0.999362,0.957329,0.01814949,1.555555556,0.97547849,0.93917951
,,,,,0.992923,0.001472,3.455751919,0.994395,0.991451,0.952235,0.01873463,1.611111111,0.97096963,0.93350037
,,,,,0.994577,0.001076,3.769911184,0.995653,0.993501,,,,,
,,,,,0.994585,0.001081,4.08407045,0.995666,0.993504,,,,,
,,,,,0.992965,0.001553,4.398229715,0.994518,0.991412,,,,,
,,,,,0.999541,0.000102,4.71238898,0.999643,0.999439,,,,,
,,,,,0.993004,0.001524,5.026548246,0.994528,0.99148,,,,,
,,,,,0.994679,0.001072,5.340707511,0.995751,0.993607,,,,,
,,,,,0.994723,0.001073,5.654866776,0.995796,0.99365,,,,,
,,,,,0.993144,0.001518,5.969026042,0.994662,0.991626,,,,,
,,,,,1,0,6.283185307,1,1,,,,,
